FeelsGoodMan: Inferring Semantics of Twitch Neologisms

Twitch chats pose a unique problem in natural language understanding due to a large presence of neologisms, specifically emotes. There are a total of 8.06 million emotes, over 400k of which were used in the week studied. There is virtually no information on the meaning or sentiment of emotes, and with a constant influx of new emotes and drift in their frequencies, it becomes impossible to maintain an updated manually-labeled dataset. Our paper makes a two fold contribution. First we establish a new baseline for sentiment analysis on Twitch data, outperforming the previous supervised benchmark by 7.9% points. Secondly, we introduce a simple but powerful unsupervised framework based on word embeddings and k-NN to enrich existing models with out-of-vocabulary knowledge. This framework allows us to auto-generate a pseudo-dictionary of emotes and we show that we can nearly match the supervised benchmark above even when injecting such emote knowledge into sentiment classifiers trained on extraneous datasets such as movie reviews or Twitter.

==> csv/csvs_november/df_feelsbadman.csv <==
,Token,Similarity
1,Sadge,0.896
2,PepeHands,0.896
3,Smoge,0.806
4,:(,0.806
5,:'(,0.78
6,sadge,0.758
7,peepoSad,0.758
8,=(,0.736
9,:(,0.73
10,:/,0.724


==> csv/csvs_november/df_feelsgoodman.csv <==
,Token,Similarity
1,EZY,0.65
2,FeelsAmazingMan,0.647
3,Clap,0.634
4,EZ,0.624
5,FeelsOkayMan,0.616
6,widepeepoHappy,0.589
7,pepeW,0.58
8,=D,0.568
9,Okayge,0.567
10,OkayChamp,0.561


==> csv/csvs_november/df_feelsgoodman_plus_sad_minus_happy.csv <==
,Token,Similarity
1,Sadge,0.721
2,PepeHands,0.681
3,FeelsBadMan,0.68
4,:'(,0.643
5,sadge,0.638
6,widepeepoSad,0.638
7,peepoSad,0.631
8,t_t,0.603
9,;(,0.582
10,😭,0.579


==> csv/df_tokens_descriptive_table_T.csv <==
,Unique tokens,Frac unique,Frac occurences
word,286795.0,0.6619,0.922
emote,144339.0,0.3331,0.0548
emoji,1899.0,0.0044,0.0086
emoti,240.0,0.0006,0.0022


==> csv/ds_x_ds_accuracy.csv <==
,EC,RT,T,Y
EC,0.6931,0.2825,0.4663,0.367
RT,0.246,0.6213,0.384,0.527
T,0.4286,0.3494,0.6467,0.5608
Y,0.4074,0.4965,0.4198,0.7655


==> csv/ec_process_x_classifier_x_ngram/macro_avg_f1-score.csv <==
,P1,P2,P3
NB.1,0.586,0.5602,0.5485
NB.2,0.569,0.5573,0.5503
ME.1,0.6451,0.6473,0.64
ME.2,0.6523,0.6582,0.6497
SGD.1,0.6413,0.6533,0.6454
SGD.2,0.6547,0.6506,0.6408
RF.1,0.6691,0.6294,0.6421
RF.2,\textbf{0.6835},0.6419,0.6432
SVM.1,0.6366,0.6578,0.6593
SVM.2,0.6504,0.6582,0.6447


==> csv/remove/dataframe_entities_and_similarities.csv <==
,1,2,3,4,5,6,7,8,9,10
hikaru,danya,levy,kasparov,anish,naroditsky,samay,lefong,fabi,nihal,nili
morde,darius,vayne,aatrox,panth,leona,voli,trundle,garen,heimer,sion
grau,ffar,kar98,mac10,spr,bruen,bullfrog,m13,ram7,dmr,fara
vaxx,vax,vacc,vacine,vaccin,vaccination,phizer,vaccine,astrazeneca,moderna,covid-19
tauren,draenei,nelf,vulpera,belf,bloodelf,worgen,dranei,draenai,nightelf,moonkin
troll,bully,tryhard,bait,jebait,grief,ban,simp,toxic,bm,trolling


==> csv/remove/df_tokens_descriptive_table.csv <==
,Unique tokens,fraction of unique,fraction of occurences
word,286795,0.6619,0.922
emote,144339,0.3331,0.0548
emoji,1899,0.0044,0.0086
emoti,240,0.0006,0.0022


==> figures/w2v_plots/Stream_level_stats.txt <==
Stream Stats:

Date, Streamers, Messages, Spotlights
06/07/21, 46118, 51407625, 75194
06/08/21, 44143, 53492747, 71917
06/09/21, 48266, 44610009, 78582
06/10/21, 43045, 41555901, 70590
06/11/21, 47747, 42776942, 79809
06/12/21, 41153, 38127711, 72613
06/13/21, 43020, 41071055, 72761


Total messages across streams: 313041990
Total spotlights: 521,466

==> figures/w2v_plots/Token_level_stats_W2V.txt <==
Useful stats
[Model: /mnt/file_db/production/ml/emos/twitch/w2v_models/p0.1/2021-06-07-2021-06-13/w2v.size100.window5.min_count30.iter5]

Number of unique tokens in model:
{'word': 286795,
 'emote': 144339,
 'ip': 10693,
 'emoji': 1899,
 'command': 1391,
 'uri': 1312,
 'time': 1007,
 'term': 748,
 'date': 665,
 'price': 618,
 'emoti': 240,
 'rating': 36,
 'email': 4}

(Of unique tokens in the model, fractions:
{'word': 0.6448976195937164, 'emote': 0.3245659007811762, 'ip': 0.024044666909519376, 'emoji': 0.004270160147870317, 'term': 0.0016819798792032633, 'emoti': 0.000539672688514416}

-----------------------------------------------------------

Using total counts from W2V vocabulary (summing the number of occurrences of each token):

(Total occurrences, from W2V (total token sum = 962225674).
Emote fraction : 0.054784134766289766, Word fraction: 0.9219993687260521, Emoji fraction: 0.00863203115904388, Emoticon fraction 0.0021906867141023717, Term fraction: 0.003220671702842134, IP fraction: 0.007777216096189926



Rank and what fraction of total occurrences they cover:

Number of emotes: 144339
1: 0.08717983622822788, 10: 0.17879293292396745, 100: 0.3506189478339259, 1000: 0.5214864445498799, 10000: 0.726190005326977, 100000: 0.9680685279804584



Number of emojis: 1899
1: 0.16737471228498277, 10: 0.3453042525357087, 100: 0.6767973414759182, 1000: 0.9818499049237163

Number of emoticons: 240
1: 0.5199462981543549, 10: 0.8765146932898785, 100: 0.9940581659301638


(Note these words, and the accompanying cumulative graphs and f vs rank graph CONTAIN stop words)
Number of words: 286795
1: 0.06573219311751893, 10: 0.20385291720789614, 100: 0.49331321030857683, 1000: 0.7720263543102419, 10000: 0.9333642239421713, 100000: 0.9885521701135329


Number of IP: 10693
1: 0.047243265360555585, 10: 0.15907396561232492, 100: 0.4418225208550563, 1000: 0.7741062028049411, 10000: 0.9970770115389492


Number of terms: 748
1: 0.2694709573661033, 10: 0.48254299030046016, 100: 0.8944967317013514





==> figures/w2v_plots/dataframe_entities_and_similarities.csv <==
Entity,1,2,3,4,5,6,7,8,9,10
hikaru,danya,levy,kasparov,anish,naroditsky,samay,lefong,Fabi,nihal,nili
morde,darius,vayne,aatrox,panth,leona,voli,trundle,garen,heimer,sion
grau,ffar,kar98,mac10,spr,bruen,bullfrog,m13,ram7,dmr,fara
vaxx,vax,vacc,vacine,vaccin,vaccination,phizer,vaccine,astrazeneca,moderna,covid-19
tauren,draenei,nelf,vulpera,belf,Tauren,bloodelf,worgen,dranei,draenai,nightelf
troll,bully,tryhard,bait,jebait,grief,ban,simp,toxic,bm,trolling


==> figures/w2v_plots/df_feelsgoodman_plus_sad_minus_happy.csv <==
,Token,Distance
1,Sadge,0.721
2,PepeHands,0.681
3,FeelsBadMan,0.68
4,:'(,0.643
5,sadge,0.638
6,widepeepoSad,0.638
7,peepoSad,0.631
8,t_t,0.603
9,;(,0.582
10,😭,0.579


==> figures/w2v_plots/df_tokens_descriptive_table.csv <==
,Unique tokens,fraction of unique,fraction of occurences
word,286795,0.662,0.934
emote,144339,0.333,0.055
emoji,1899,0.004,0.009
emoti,240,0.001,0.002


==> figures/w2v_plots/token_embeddings_2D_top_100.json <==
{"\u02fd\u01dd\u00f8\u02fdLUL\u02fd":[-9.970407485961914,-1.5973379611968994],"\u02fd\u01dd\u00f8\u02fd<3\u02fd":[-10.054142951965332,2.986626625061035],"\u02fd\u01dd\u00f8\u02fdKEKW\u02fd":[-9.857715606689453,-1.3663129806518555],"\u02fd\u01dd\u00f8\u02fdKappa\u02fd":[-9.98386001586914,-2.026423215866089],"\u02fd\u01dd\u00f8\u02fd:D\u02fd":[-9.23625659942627,2.7424755096435547],"\u02fd\u01dd\u00f8\u02fdPogChamp\u02fd":[-11.419997215270996,5.028936862945557],"\u02fd\u01dd\u00f8\u02fdResidentSleeper\u02fd":[-8.748794555664062,-5.32519006729126],"\u02fd\u01dd\u00f8\u02fdNotLikeThis\u02fd":[-7.822463512420654,-4.666221618652344],"\u02fd\u01dd\u00f8\u02fdBibleThump\u02fd":[-7.177515506744385,-4.974615573883057],"\u02fd\u01dd\u00f8\u02fdcatJAM\u02fd":[-5.9456048011779785,5.641998291015625],"\u02fd\u01dd\u00f8\u02fdSadge\u02fd":[-6.038488864898682,-6.175958633422852],"\u02fd\u01dd\u00f8\u02fdKreygasm\u02fd":[-9.83717155456543,5.416119575500488],"\u02fd\u01dd\u00f8\u02fdCheer1\u02fd":[1.9274637699127197,7.71381950378418],"\u02fd\u01dd\u00f8\u02fdLULW\u02fd":[-9.707881927490234,-1.281615138053894],"\u02fd\u01dd\u00f8\u02fdVirtualHug\u02fd":[4.592123508453369,4.239884853363037],"\u02fd\u01dd\u00f8\u02fdSeemsGood\u02fd":[-9.445610046386719,4.9310832023620605],"\u02fd\u01dd\u00f8\u02fdWutFace\u02fd":[-8.081241607666016,-4.234798908233643],"\u02fd\u01dd\u00f8\u02fdPogU\u02fd":[-11.238733291625977,4.700022220611572],"\u02fd\u01dd\u00f8\u02fdCheer100\u02fd":[1.9044122695922852,7.732179641723633],"\u02fd\u01dd\u00f8\u02fdSquid2\u02fd":[9.254987716674805,7.664135932922363],"\u02fd\u01dd\u00f8\u02fdmonkaW\u02fd":[-8.125011444091797,-2.1020865440368652],"\u02fd\u01dd\u00f8\u02fdD:\u02fd":[-7.405358791351318,-2.6198108196258545],"\u02fd\u01dd\u00f8\u02fdTwitchUnity\u02fd":[4.53270959854126,4.201197147369385],"\u02fd\u01dd\u00f8\u02fdtf\u02fd":[-1.6101224422454834,-2.5930750370025635],"\u02fd\u01dd\u00f8\u02fdmonkaS\u02fd":[-8.161646842956543,-2.036180019378662],"\u02fd\u01dd\u00f8\u02fd4Head\u02fd":[-10.597372055053711,-3.285602569580078],"\u02fd\u01dd\u00f8\u02fdVoHiYo\u02fd":[-8.917681694030762,5.918970584869385],"\u02fd\u01dd\u00f8\u02fd:p\u02fd":[-8.449633598327637,1.4917806386947632],"\u02fd\u01dd\u00f8\u02fdDansGame\u02fd":[-8.249959945678711,-3.8811047077178955],"\u02fd\u01dd\u00f8\u02fdPowerUpR\u02fd":[8.81755256652832,4.496885776519775],"\u02fd\u01dd\u00f8\u02fdPowerUpL\u02fd":[8.81513500213623,4.497546672821045],"\u02fd\u01dd\u00f8\u02fd:O\u02fd":[-6.8656511306762695,0.33773261308670044],"\u02fd\u01dd\u00f8\u02fdDance\u02fd":[0.5157123804092407,11.104911804199219],"\u02fd\u01dd\u00f8\u02fdKappaPride\u02fd":[-0.24239936470985413,0.5146892070770264],"\u02fd\u01dd\u00f8\u02fdSquid4\u02fd":[9.260257720947266,7.670095920562744],"\u02fd\u01dd\u00f8\u02fdSquid1\u02fd":[9.25324821472168,7.661025524139404],"\u02fd\u01dd\u00f8\u02fdJebaited\u02fd":[-7.445468902587891,1.112534523010254],"\u02fd\u01dd\u00f8\u02fdpepeJAM\u02fd":[-6.0689263343811035,5.345160007476807],"\u02fd\u01dd\u00f8\u02fdSquid3\u02fd":[9.243946075439453,7.649595260620117],"\u02fd\u01dd\u00f8\u02fdLesbianPride\u02fd":[1.2501319646835327,3.406538486480713],"\u02fd\u01dd\u00f8\u02fdB)\u02fd":[-6.635616302490234,3.242243528366089],"\u02fd\u01dd\u00f8\u02fdHmm\u02fd":[-4.108072280883789,1.2079252004623413],"\u02fd\u01dd\u00f8\u02fdDANCE\u02fd":[0.5231897830963135,11.122336387634277],"\u02fd\u01dd\u00f8\u02fdStinkyGlitch\u02fd":[-2.545542001724243,4.283148765563965],"\u02fd\u01dd\u00f8\u02fdpeepoLeave\u02fd":[-3.9451563358306885,-2.28456974029541],"\u02fd\u01dd\u00f8\u02fdDarkMode\u02fd":[-0.8123663663864136,-0.8725404739379883],"\u02fd\u01dd\u00f8\u02fdPrideUwu\u02fd":[5.452720642089844,5.819627285003662],"\u02fd\u01dd\u00f8\u02fdPopCorn\u02fd":[1.2820866107940674,-0.4100787043571472],"\u02fd\u01dd\u00f8\u02fdpugPls\u02fd":[-5.130276679992676,5.661433696746826],"\u02fd\u01dd\u00f8\u02fdTehePelo\u02fd":[0.42770183086395264,-0.3976704478263855],"\u02fd\u01dd\u00f8\u02fdPrideHeartL\u02fd":[5.917802810668945,6.73084020614624],"\u02fd\u01dd\u00f8\u02fdPrideHeartR\u02fd":[5.67009162902832,7.227547645568848],"\u02fd\u01dd\u00f8\u02fd2020Snacking\u02fd":[1.2193702459335327,0.34426119923591614],"\u02fd\u01dd\u00f8\u02fdMau5\u02fd":[-0.256784051656723,4.8835296630859375],"\u02fd\u01dd\u00f8\u02fdHi!\u02fd":[3.906589984893799,9.341772079467773],"\u02fd\u01dd\u00f8\u02fdPrideFloat\u02fd":[5.512229919433594,5.8982744216918945],"\u02fd\u01dd\u00f8\u02fdYes!\u02fd":[1.2581977844238281,6.337008953094482],"\u02fd\u01dd\u00f8\u02fdKPOPcheer\u02fd":[4.680765628814697,7.019306182861328],"\u02fd\u01dd\u00f8\u02fdLucy\u02fd":[-0.5282930731773376,7.671305179595947],"\u02fd\u01dd\u00f8\u02fdChoo\u02fd":[0.5908774137496948,5.314925193786621],"\u02fd\u01dd\u00f8\u02fdHeyo\u02fd":[3.6414475440979004,9.588759422302246],"\u02fd\u01dd\u00f8\u02fdO.o\u02fd":[-6.247379302978516,0.4509789049625397],"\u02fd\u01dd\u00f8\u02fdChefFrank\u02fd":[0.509209156036377,-1.460944414138794],"\u02fd\u01dd\u00f8\u02fdLuvGift\u02fd":[4.986627578735352,6.86236047744751],"\u02fd\u01dd\u00f8\u02fdluvelyHeart\u02fd":[1.4941633939743042,4.46437406539917],"\u02fd\u01dd\u00f8\u02fdAhoy\u02fd":[3.2784993648529053,9.969585418701172],"\u02fd\u01dd\u00f8\u02fd2020Gift\u02fd":[4.582074165344238,7.050368785858154],"\u02fd\u01dd\u00f8\u02fdWOOOO\u02fd":[2.994527578353882,2.588298797607422],"\u02fd\u01dd\u00f8\u02fdSSL\u02fd":[-3.682617664337158,7.950362205505371],"\u02fd\u01dd\u00f8\u02fdDanke\u02fd":[1.9730596542358398,1.9861512184143066],"\u02fd\u01dd\u00f8\u02fdLuvBlondeL\u02fd":[5.065152645111084,6.73290491104126],"\u02fd\u01dd\u00f8\u02fdSWAT\u02fd":[-2.5725162029266357,5.024450778961182],"\u02fd\u01dd\u00f8\u02fdScreamer\u02fd":[0.9493682980537415,8.995570182800293],"\u02fd\u01dd\u00f8\u02fdHellooo\u02fd":[3.742711067199707,9.453001976013184],"\u02fd\u01dd\u00f8\u02fdOooooo\u02fd":[0.9279990792274475,5.969784736633301],"\u02fd\u01dd\u00f8\u02fdJumpscare\u02fd":[0.9960301518440247,9.129318237304688],"\u02fd\u01dd\u00f8\u02fdNoir\u02fd":[-0.3648788332939148,6.689777851104736],"\u02fd\u01dd\u00f8\u02fdShush\u02fd":[1.9767296314239502,5.540690898895264],"\u02fd\u01dd\u00f8\u02fdGlitter\u02fd":[-0.2815532088279724,5.646316051483154],"\u02fd\u01dd\u00f8\u02fdLasagna\u02fd":[-2.4982569217681885,0.20471543073654175],"\u02fd\u01dd\u00f8\u02fdBadguy\u02fd":[-1.7613738775253296,6.773862361907959],"\u02fd\u01dd\u00f8\u02fdsenzL\u02fd":[2.737200975418091,4.794427871704102],"\u02fd\u01dd\u00f8\u02fdKnox\u02fd":[-1.4901106357574463,5.919133186340332],"\u02fd\u01dd\u00f8\u02fdinsymFox\u02fd":[3.1365928649902344,5.225890636444092],"\u02fd\u01dd\u00f8\u02fdJosiah\u02fd":[-1.0477176904678345,5.919378280639648],"\u02fd\u01dd\u00f8\u02fdOWLgg\u02fd":[0.4665223956108093,4.512601375579834],"\u02fd\u01dd\u00f8\u02fdOmgg\u02fd":[-0.22729270160198212,2.8862903118133545],"\u02fd\u01dd\u00f8\u02fdbrownLUL\u02fd":[-0.9643810391426086,4.890567302703857],"\u02fd\u01dd\u00f8\u02fdOiii\u02fd":[2.595832347869873,0.2893844544887543],"\u02fd\u01dd\u00f8\u02fddaenorLove\u02fd":[2.0765695571899414,3.9546029567718506],"\u02fd\u01dd\u00f8\u02fdkenjim3Love\u02fd":[0.8287054300308228,4.0803937911987305],"\u02fd\u01dd\u00f8\u02fdmrsbloBluv\u02fd":[0.32797908782958984,3.8273961544036865],"\u02fd\u01dd\u00f8\u02fdmishiaLUL\u02fd":[-1.748858094215393,4.545223236083984],"\u02fd\u01dd\u00f8\u02fdsenzKiss\u02fd":[1.2847532033920288,4.298942565917969],"\u02fd\u01dd\u00f8\u02fdsepaSweat\u02fd":[-1.633434534072876,3.6280996799468994],"\u02fd\u01dd\u00f8\u02fdchillboNice\u02fd":[-0.6151138544082642,3.650765895843506],"\u02fd\u01dd\u00f8\u02fdpuppPuke\u02fd":[-1.3380264043807983,3.8539891242980957],"\u02fd\u01dd\u00f8\u02fdchefpyBurg\u02fd":[-0.6446753740310669,4.122223377227783],"\u02fd\u01dd\u00f8\u02fdgjakeSnipe\u02fd":[-0.8745083212852478,4.012714385986328],"\u02fd\u01dd\u00f8\u02fdmishiaSad\u02fd":[-1.5098801851272583,3.624805212020874],"\u02fd\u0244\u00f8\u02fd\ud83d\ude02\u02fd":[-0.8584786653518677,-10.601304054260254],"\u02fd\u0244\u00f8\u02fd\ud83e\udd23\u02fd":[-0.8327116370201111,-10.65624713897705],"\u02fd\u0244\u00f8\u02fd\u2764\u02fd":[11.144621849060059,-4.738966464996338],"\u02fd\u0244\u00f8\u02fd\ud83d\ude2d\u02fd":[-0.9397356510162354,-9.84398365020752],"\u02fd\u0244\u00f8\u02fd\ud83d\udd25\u02fd":[5.561276435852051,-3.914684534072876],"\u02fd\u0244\u00f8\u02fd\ud83d\udc9c\u02fd":[8.974135398864746,-1.2669966220855713],"\u02fd\u0244\u00f8\u02fd\ud83d\udc40\u02fd":[4.620443820953369,-9.239901542663574],"\u02fd\u0244\u00f8\u02fd\ud83d\ude29\u02fd":[4.635776519775391,-7.272176742553711],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0d\u02fd":[8.627285957336426,-3.7884395122528076],"\u02fd\u0244\u00f8\u02fd\ud83d\udc80\u02fd":[-0.8265882730484009,-9.786109924316406],"\u02fd\u0244\u00f8\u02fd\ud83d\ude08\u02fd":[3.3844497203826904,-6.743735313415527],"\u02fd\u0244\u00f8\u02fd\ud83e\udd7a\u02fd":[0.25554779171943665,-6.471303939819336],"\u02fd\u0244\u00f8\u02fd\ud83e\udd70\u02fd":[8.32005500793457,-3.0754518508911133],"\u02fd\u0244\u00f8\u02fd\ud83d\udc4d\u02fd":[7.13635778427124,-5.548200607299805],"\u02fd\u0244\u00f8\u02fd\ud83d\udc4f\u02fd":[8.278714179992676,-5.755455017089844],"\u02fd\u0244\u00f8\u02fd\ud83d\ude05\u02fd":[1.4590551853179932,-8.88888931274414],"\u02fd\u0244\u00f8\u02fd\u2665\u02fd":[11.178546905517578,-4.723194599151611],"\u02fd\u0244\u00f8\u02fd\u2049\u02fd":[3.6405954360961914,-4.427626132965088],"\u02fd\u0244\u00f8\u02fd\u2640\u02fd":[-3.8109641075134277,-11.223358154296875],"\u02fd\u0244\u00f8\u02fd\u2642\u02fd":[-3.811243772506714,-11.221315383911133],"\u02fd\u0244\u00f8\u02fd\ud83d\ude01\u02fd":[7.061837196350098,-4.516638278961182],"\u02fd\u0244\u00f8\u02fd\ud83d\udc99\u02fd":[9.033364295959473,-1.2268258333206177],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0e\u02fd":[6.155879974365234,-4.521175861358643],"\u02fd\u0244\u00f8\u02fd\ud83d\ude33\u02fd":[4.435372352600098,-8.829805374145508],"\u02fd\u0244\u00f8\u02fd\ud83d\udc95\u02fd":[8.59386920928955,-2.6395885944366455],"\u02fd\u0244\u00f8\u02fd\ud83e\udd14\u02fd":[4.507386684417725,-9.654638290405273],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0a\u02fd":[7.6654558181762695,-3.6989073753356934],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0f\u02fd":[4.62165641784668,-8.650775909423828],"\u02fd\u0244\u00f8\u02fd\ud83d\ude10\u02fd":[-0.7852982878684998,-8.772466659545898],"\u02fd\u0244\u00f8\u02fd\ud83d\ude18\u02fd":[7.790130615234375,-2.6293413639068604],"\u02fd\u0244\u00f8\u02fd\ud83e\udd75\u02fd":[4.923130512237549,-7.376052379608154],"\u02fd\u0244\u00f8\u02fd\ud83d\ude14\u02fd":[-0.654536247253418,-7.163915157318115],"\u02fd\u0244\u00f8\u02fd\ud83e\udd73\u02fd":[10.013411521911621,1.247827172279358],"\u02fd\u0244\u00f8\u02fd\u203c\u02fd":[3.622415065765381,-4.084255695343018],"\u02fd\u0244\u00f8\u02fd\ud83d\udc96\u02fd":[8.447142601013184,-2.0455822944641113],"\u02fd\u0244\u00f8\u02fd\ud83d\ude44\u02fd":[0.07174938917160034,-8.638867378234863],"\u02fd\u0244\u00f8\u02fd\ud83d\udca8\u02fd":[2.250653028488159,-3.892103433609009],"\u02fd\u0244\u00f8\u02fd\ud83c\udf89\u02fd":[10.021570205688477,1.2752870321273804],"\u02fd\u0244\u00f8\u02fd\ud83d\udca6\u02fd":[6.676823616027832,-8.2609224319458],"\u02fd\u0244\u00f8\u02fd\ud83e\udd17\u02fd":[7.958889484405518,-2.6988611221313477],"\u02fd\u0244\u00f8\u02fd\u263a\u02fd":[11.058968544006348,-4.796967506408691],"\u02fd\u0244\u00f8\u02fd\ud83c\udf51\u02fd":[6.670005798339844,-8.17398452758789],"\u02fd\u0244\u00f8\u02fd\ud83d\ude22\u02fd":[-0.8105382919311523,-7.100010871887207],"\u02fd\u0244\u00f8\u02fd\ud83c\udfb5\u02fd":[2.872880697250366,6.495870590209961],"\u02fd\u0244\u00f8\u02fd\ud83d\ude03\u02fd":[7.0041399002075195,-4.800698280334473],"\u02fd\u0244\u00f8\u02fd\ud83e\udd24\u02fd":[5.442507266998291,-7.12560510635376],"\u02fd\u0244\u00f8\u02fd\u270c\u02fd":[10.889169692993164,-4.881518363952637],"\u02fd\u0244\u00f8\u02fd\ud83e\udd72\u02fd":[-0.41553738713264465,-7.354704856872559],"\u02fd\u0244\u00f8\u02fd\ud83d\ude00\u02fd":[7.014963626861572,-4.840456008911133],"\u02fd\u0244\u00f8\u02fd\ud83d\udcaa\u02fd":[5.530986309051514,-5.005982875823975],"\u02fd\u0244\u00f8\u02fd\ud83d\ude24\u02fd":[3.098327875137329,-6.673520088195801],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0c\u02fd":[7.226526260375977,-4.499881744384766],"\u02fd\u0244\u00f8\u02fd\ud83d\udcb0\u02fd":[4.895495891571045,-2.848271608352661],"\u02fd\u0244\u00f8\u02fd\ud83e\udde2\u02fd":[1.9475804567337036,-5.179599761962891],"\u02fd\u0244\u00f8\u02fd\ud83d\udc8b\u02fd":[7.567166805267334,-2.300595283508301],"\u02fd\u0244\u00f8\u02fd\ud83d\ude0b\u02fd":[5.688282012939453,-6.9269537925720215],"\u02fd\u0244\u00f8\u02fd\ud83d\udc51\u02fd":[9.875322341918945,-2.261716842651367],"\u02fd\u0244\u00f8\u02fd\ud83e\udd26\u02fd":[6.539929389953613,10.585439682006836],"\u02fd\u0244\u00f8\u02fd\ud83d\ude43\u02fd":[1.3808960914611816,-8.43372917175293],"\u02fd\u0244\u00f8\u02fd\ud83c\udf82\u02fd":[10.070775032043457,1.3203142881393433],"\u02fd\u0244\u00f8\u02fd\ud83d\ude48\u02fd":[1.59694504737854,-8.852452278137207],"\u02fd\u0244\u00f8\u02fd\ud83d\ude34\u02fd":[1.5278147459030151,-7.829261779785156],"\u02fd\u0244\u00f8\u02fd\ud83d\ude11\u02fd":[-0.6472162008285522,-8.616094589233398],"\u02fd\u0244\u00f8\u02fd\ud83d\ude1e\u02fd":[-0.7282825708389282,-7.107571601867676],"\u02fd\u0244\u00f8\u02fd\ud83e\udd37\u02fd":[-3.3385472297668457,3.9931275844573975],"\u02fd\u0244\u00f8\u02fd\ud83e\udd22\u02fd":[-2.317241668701172,-8.459878921508789],"\u02fd\u0244\u00f8\u02fd\ud83e\udd2f\u02fd":[3.2116305828094482,-9.363250732421875],"\u02fd\u0244\u00f8\u02fd\ud83d\udc93\u02fd":[8.23151969909668,-2.0446414947509766],"\u02fd\u0244\u00f8\u02fd\ud83d\ude2a\u02fd":[-0.029776277020573616,-7.313022613525391],"\u02fd\u0244\u00f8\u02fd\ud83e\udd26\ud83c\udffe\u02fd":[6.546379089355469,10.592740058898926],"\u02fd\u0244\u00f8\u02fd\ud83e\udd1e\u02fd":[1.7729334831237793,-6.83733606338501],"\u02fd\u0244\u00f8\u02fd\ud83e\uddd0\u02fd":[4.348910331726074,-9.600166320800781],"\u02fd\u0244\u00f8\u02fd\ud83c\udf88\u02fd":[10.021916389465332,1.3706940412521362],"\u02fd\u0244\u00f8\u02fd\ud83d\udeab\u02fd":[1.9735462665557861,-5.195950031280518],"\u02fd\u0244\u00f8\u02fd\ud83e\udd27\u02fd":[0.6542062163352966,-7.146827697753906],"\u02fd\u0244\u00f8\u02fd\ud83d\ude23\u02fd":[0.3632984757423401,-7.370090484619141],"\u02fd\u0244\u00f8\u02fd\u2122\u02fd":[2.5835444927215576,-1.7609221935272217],"\u02fd\u0244\u00f8\u02fd\ud83e\udd54\u02fd":[0.15531349182128906,-2.303002119064331],"\u02fd\u0244\u00f8\u02fd\ud83d\udd7a\ud83c\udffe\u02fd":[3.060380220413208,-0.004986119456589222],"\u02fd\u0244\u00f8\u02fd\ud83c\udf3a\u02fd":[6.989112854003906,-1.074892520904541],"\u02fd\u0244\u00f8\u02fd\ud83d\ude2f\u02fd":[3.3156230449676514,-9.392802238464355],"\u02fd\u0244\u00f8\u02fd\ud83d\uddff\u02fd":[-0.3430776596069336,-4.929869651794434],"\u02fd\u0244\u00f8\u02fd\ud83d\ude41\u02fd":[0.041618481278419495,-7.3020477294921875],"\u02fd\u0244\u00f8\u02fd\ud83d\udc37\u02fd":[-0.5458753108978271,-4.445672035217285],"\u02fd\u0244\u00f8\u02fd\ud83e\udd56\u02fd":[1.0629431009292603,-2.25284481048584],"\u02fd\u0244\u00f8\u02fd\ud83e\udd64\u02fd":[0.6519457697868347,-3.303471803665161],"\u02fd\u0244\u00f8\u02fd\ud83d\udca1\u02fd":[4.488124370574951,-0.7474440336227417],"\u02fd\u0244\u00f8\u02fd\ud83e\udd18\ud83c\udffd\u02fd":[5.208448886871338,-1.6410459280014038],"\u02fd\u0244\u00f8\u02fd\ud83c\udf75\u02fd":[0.8312413692474365,-3.2086219787597656],"\u02fd\u0244\u00f8\u02fd\ud83c\udf2c\u02fd":[3.2804105281829834,-2.95092511177063],"\u02fd\u0244\u00f8\u02fd\ud83d\udc67\u02fd":[2.6704742908477783,-10.63272762298584],"\u02fd\u0244\u00f8\u02fd\ud83c\udf5c\u02fd":[0.7728678584098816,-2.6044301986694336],"\u02fd\u0244\u00f8\u02fd\ud83c\udfa3\u02fd":[4.520370960235596,-2.6963515281677246],"\u02fd\u0244\u00f8\u02fd\u267e\u02fd":[3.470108985900879,-2.45455265045166],"\u02fd\u0244\u00f8\u02fd\u00a9\u02fd":[2.556352376937866,-1.7111048698425293],"\u02fd\u0244\u00f8\u02fd\ud83d\udd1d\u02fd":[3.5785529613494873,-0.5145909190177917],"\u02fd\u0244\u00f8\u02fd\ud83c\udfcb\u02fd":[3.4673221111297607,-2.6645283699035645],"\u02fd\u0244\u00f8\u02fd\ud83c\udf72\u02fd":[0.7403597235679626,-2.4950056076049805],"\u02fd\u0244\u00f8\u02fd\ud83d\udd10\u02fd":[4.029946327209473,-1.280806064605713],"\u02fd\u0244\u00f8\u02fd\u231b\u02fd":[3.5438907146453857,-2.416412115097046],"like":[-12.682899475097656,-0.5997384786605835],"get":[-5.6013569831848145,10.89520263671875],"lol":[-11.064315795898438,-0.46313539147377014],"one":[-13.097821235656738,1.9696426391601562],"game":[-2.8596420288085938,11.631855010986328],"stream":[-0.41594409942626953,13.493707656860352],"know":[-3.3780338764190674,14.427600860595703],"would":[-12.145397186279297,-6.207326412200928],"back":[-1.100916862487793,9.66019344329834],"people":[-10.69504451751709,8.856642723083496],"much":[-14.011459350585938,-1.5242743492126465],"even":[-11.343522071838379,-1.4989960193634033],"day":[-0.3771156668663025,13.486152648925781],"bad":[-13.705110549926758,-1.3572001457214355],"first":[-13.164118766784668,5.358808994293213],"way":[-10.90286922454834,-0.4923032224178314],"thats":[-7.041377544403076,-0.8965135216712952],"everyone":[-0.4914620816707611,8.02635669708252],"gotta":[-11.987293243408203,-5.879716873168945],"every":[-13.548736572265625,5.287832736968994],"watching":[-4.169000625610352,5.0358686447143555],"show":[-6.135115623474121,12.26733684539795],"didnt":[-12.093171119689941,-6.412067890167236],"old":[-10.618279457092285,0.48875656723976135],"remember":[-3.522102117538452,14.329496383666992],"hear":[-3.6223084926605225,14.318195343017578],"yet":[-6.956955432891846,-6.3483710289001465],"free":[1.8663430213928223,0.80793297290802],"making":[-6.197359561920166,1.1496189832687378],"lets":[-11.887076377868652,-5.488160610198975],"point":[-11.581718444824219,-0.01683696359395981],"part":[-13.175146102905273,2.03362774848938],"wanted":[-11.840871810913086,-6.457304954528809],"without":[-9.24177360534668,-2.354898691177368],"started":[-2.769019603729248,6.560478687286377],"says":[-4.226625442504883,6.587213516235352],"map":[-2.924685478210449,11.538786888122559],"minutes":[3.4058377742767334,13.219173431396484],"link":[-7.59901237487793,13.254217147827148],"mine":[-11.670418739318848,1.657800555229187],"ready":[3.6303164958953857,2.9859466552734375],"mods":[-10.330269813537598,8.974302291870117],"banned":[-2.643582344055176,8.142267227172852],"joke":[-2.9948508739471436,-0.5850202441215515],"jump":[-4.902993202209473,10.396879196166992],"trash":[-13.099493980407715,-1.0210180282592773],"battle":[-12.412864685058594,5.3527679443359375],"post":[-6.225125789642334,12.198209762573242],"spam":[-6.346564769744873,10.16153335571289],"\u02fd\u01a8?\u02fd7}c\u02fdtwitch\u02fd":[-7.9586286544799805,13.55611801147461],"past":[-7.262781620025635,6.107003211975098],"outside":[-1.1189507246017456,9.504938125610352],"mins":[3.408417224884033,13.218819618225098],"worry":[-2.901993989944458,14.661916732788086],"click":[-6.571441650390625,8.619215965270996],"possible":[-5.319875717163086,3.827928066253662],"etc":[-7.728832721710205,2.0997507572174072],"final":[-12.835661888122559,5.372961521148682],"skip":[-6.515246391296387,10.631959915161133],"covid":[-5.62729024887085,-7.529165267944336],"juice":[-0.37284237146377563,-3.263582944869995],"quality":[-9.532951354980469,4.483825206756592],"honest":[-3.158541202545166,0.5686764121055603],"alt":[-5.334246635437012,8.057442665100098],"walking":[-3.524871349334717,5.274487495422363],"patch":[-3.2274153232574463,10.922139167785645],"available":[-5.576225280761719,3.926797389984131],"fully":[-4.748225212097168,2.4680728912353516],"split":[-3.787003755569458,10.092808723449707],"score":[-4.048577308654785,9.685964584350586],"wifi":[-4.49038028717041,-7.139077186584473],"website":[-7.9111247062683105,13.492859840393066],"uhh":[-3.58880352973938,1.1078321933746338],"shift":[-6.199367046356201,7.40416955947876],"restart":[-7.215695858001709,10.846529960632324],"credit":[-1.9882453680038452,-1.5957268476486206],"speedrun":[-8.441407203674316,9.869904518127441],"phase":[-3.391662120819092,10.054018020629883],"flat":[-4.925621032714844,1.3742592334747314],"hack":[-6.738558769226074,10.6202974319458],"hacking":[-2.5692875385284424,7.892189979553223],"spooky":[0.4752403199672699,6.770195007324219],"rooms":[-8.508685111999512,0.2192871868610382],"indian":[-2.47538161277771,0.05904359742999077],"password":[-8.020493507385254,13.505461692810059],"99%":[-4.025135517120361,3.8468759059906006],"lucas":[-2.283384323120117,-1.007897973060608],"glitches":[-9.566933631896973,9.20085620880127],"speedruns":[-8.977063179016113,9.559988021850586],"any%":[-8.568943977355957,9.805903434753418],"ctrl":[-6.302634239196777,8.068138122558594],"cuddles":[6.238346099853516,4.4083123207092285],"slurp":[-0.6497458815574646,0.027109751477837563],"footsteps":[-2.0235166549682617,5.261662483215332],"proves":[-4.08428955078125,6.399656295776367],"repeatedly":[-2.7807788848876953,6.129477500915527],"functional":[-5.017910957336426,3.658092737197876],"esc":[-6.208792209625244,8.033498764038086],"kenji":[-1.1384316682815552,6.989766597747803],"alltogether":[-2.3981943130493164,3.594972610473633],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:)\u02fd":[-9.463074684143066,2.8176419734954834],"\u02fd\u0247\u00f8\u02fdsad\u02fd:(\u02fd":[-5.831341743469238,-6.1451096534729],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxD\u02fd":[-8.127608299255371,-0.7682914733886719],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdXD\u02fd":[-8.157390594482422,-0.8176177740097046],"\u02fd\u0247\u00f8\u02fdwink\u02fd;)\u02fd":[-8.72840404510498,1.787718653678894],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxd\u02fd":[-6.199300289154053,-1.1624886989593506],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd:/\u02fd":[-5.6738457679748535,-5.100954055786133],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:))\u02fd":[5.039642810821533,1.5436460971832275],"\u02fd\u0247\u00f8\u02fdsmile\u02fd=)\u02fd":[-8.047982215881348,3.381817102432251],"\u02fd\u0247\u00f8\u02fdsurprised\u02fd:0\u02fd":[2.51674747467041,1.6030988693237305],"\u02fd\u0247\u00f8\u02fdheart\u02fd<33\u02fd":[6.487189769744873,1.6632850170135498],"\u02fd\u0247\u00f8\u02fdangry\u02fd>:(\u02fd":[-3.5297691822052,-2.016660451889038],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:-)\u02fd":[-8.189126014709473,3.1887459754943848],"\u02fd\u0247\u00f8\u02fdannoyed\u02fd-_-\u02fd":[-5.219358444213867,-2.4287655353546143],"\u02fd\u0247\u00f8\u02fdsad\u02fd:c\u02fd":[-4.440296649932861,-4.887148380279541],"\u02fd\u0247\u00f8\u02fdjoy\u02fd^_^\u02fd":[-7.945606708526611,3.865192174911499],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:]\u02fd":[5.25602912902832,1.7736343145370483],"\u02fd\u0247\u00f8\u02fdsad\u02fd:((\u02fd":[-3.7469799518585205,-5.257637977600098],"\u02fd\u0247\u00f8\u02fdneutral\u02fd:|\u02fd":[-5.9663987159729,-3.305647134780884],"\u02fd\u0247\u00f8\u02fdbrokenheart\u02fd</3\u02fd":[-3.3549747467041016,-5.461428165435791],"\u02fd\u0247\u00f8\u02fdsad\u02fd:<\u02fd":[-4.4551920890808105,-5.6340179443359375],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:DD\u02fd":[4.963195323944092,1.6417933702468872],"\u02fd\u0247\u00f8\u02fdsmile\u02fd>:)\u02fd":[-1.2472891807556152,-0.8179290890693665],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:')\u02fd":[-4.507184028625488,-3.0756099224090576],"\u02fd\u0247\u00f8\u02fdwink\u02fd;D\u02fd":[-7.261905670166016,2.9938910007476807],"\u02fd\u0247\u00f8\u02fdconfused\u02fd>.<\u02fd":[-4.9646382331848145,-3.0815231800079346],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd:\\\u02fd":[-6.069947719573975,-3.390920639038086],"\u02fd\u0247\u00f8\u02fdcry\u02fd;(\u02fd":[-4.540767669677734,-4.915828227996826],"\u02fd\u0247\u00f8\u02fdwink\u02fd;-)\u02fd":[-7.989063739776611,2.8067398071289062],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:)))\u02fd":[4.4837493896484375,1.4784057140350342],"\u02fd\u0247\u00f8\u02fdcry\u02fd:'(\u02fd":[-4.802547931671143,-4.629817962646484],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd=D\u02fd":[-7.740607261657715,3.569812059402466],"\u02fd\u0247\u00f8\u02fdheart\u02fd<333\u02fd":[6.443739891052246,1.693820595741272],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:^)\u02fd":[-5.8881402015686035,2.219928741455078],"\u02fd\u0247\u00f8\u02fdtongue\u02fd=P\u02fd":[-6.545290470123291,2.195589303970337],"\u02fd\u0247\u00f8\u02fdcheer\u02fd\\o/\u02fd":[-7.796850681304932,4.419361591339111],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdXDD\u02fd":[-5.055145263671875,-0.5603207945823669],"\u02fd\u0247\u00f8\u02fdsad\u02fd:(((\u02fd":[-3.6109025478363037,-5.024899005889893],"\u02fd\u0247\u00f8\u02fdsad\u02fd=(\u02fd":[-4.935024738311768,-4.558837890625],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxDD\u02fd":[-5.354674339294434,-0.09649380296468735],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdXDDD\u02fd":[-4.97861385345459,-0.606106698513031],"\u02fd\u0247\u00f8\u02fdsad\u02fd:-(\u02fd":[-5.224451541900635,-4.269399642944336],"\u02fd\u0247\u00f8\u02fdsad\u02fd:[\u02fd":[-3.8217296600341797,-4.686627388000488],"\u02fd\u0247\u00f8\u02fdkiss\u02fd:x\u02fd":[-5.284622669219971,2.045137643814087],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxDDD\u02fd":[-4.638351917266846,-0.03344138711690903],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:))))\u02fd":[3.746427536010742,1.492972493171692],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:DDD\u02fd":[4.089971542358398,1.7878551483154297],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxdd\u02fd":[-4.531545162200928,-0.5937351584434509],"\u02fd\u0247\u00f8\u02fdheart\u02fd<3333\u02fd":[6.31573486328125,1.7668505907058716],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd://\u02fd":[-2.858844041824341,-4.138255596160889],"\u02fd\u0247\u00f8\u02fdsmile\u02fd=]\u02fd":[-6.592082977294922,4.214097499847412],"\u02fd\u0247\u00f8\u02fdnervous\u02fd^^;\u02fd":[-4.640326499938965,3.162900924682617],"\u02fd\u0247\u00f8\u02fdwink\u02fd;))\u02fd":[0.23658008873462677,0.7411057353019714],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxddd\u02fd":[-4.369117736816406,-0.29136908054351807],"\u02fd\u0247\u00f8\u02fdshame\u02fd(-_-)\u02fd":[2.5983762741088867,3.866246223449707],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:)))))\u02fd":[1.2658597230911255,1.659997820854187],"\u02fd\u0247\u00f8\u02fdtired\u02fdX)\u02fd":[-3.984656810760498,4.620467185974121],"\u02fd\u0247\u00f8\u02fdsealed\u02fd:X\u02fd":[-4.024938106536865,2.1700491905212402],"\u02fd\u0247\u00f8\u02fdsurprised\u02fd0.o\u02fd":[-3.1031899452209473,2.384584426879883],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxDDDD\u02fd":[-2.61464524269104,1.5287202596664429],"\u02fd\u0247\u00f8\u02fdsmile\u02fd=))\u02fd":[0.5778244137763977,1.1880557537078857],"\u02fd\u0247\u00f8\u02fdtongue\u02fd:b\u02fd":[-3.011629104614258,2.06791353225708],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:DDDD\u02fd":[1.009724497795105,1.871138572692871],"\u02fd\u0247\u00f8\u02fdangry\u02fd>:[\u02fd":[-1.6808727979660034,0.22273513674736023],"\u02fd\u0247\u00f8\u02fdsurprised\u02fd:00\u02fd":[0.6623750329017639,2.535269021987915],"\u02fd\u0247\u00f8\u02fdsad\u02fd:(((((\u02fd":[-2.931854248046875,-2.775266408920288],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd:-/\u02fd":[-3.7441678047180176,3.042515754699707],"\u02fd\u0247\u00f8\u02fdangry\u02fd>:((\u02fd":[-1.391060471534729,0.5374377965927124],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdXDDDDD\u02fd":[-2.1582109928131104,1.3127620220184326],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:))))))\u02fd":[0.14502820372581482,1.8404850959777832],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd=\\\u02fd":[-3.2517595291137695,3.128758668899536],"\u02fd\u0247\u00f8\u02fdsmile\u02fd:]]\u02fd":[1.1142157316207886,2.440495014190674],"\u02fd\u0247\u00f8\u02fdheart\u02fd<3\u02fd":[5.53605318069458,-1.345106601715088],"\u02fd\u0247\u00f8\u02fdsad\u02fd:((((((\u02fd":[-1.094180703163147,1.2826627492904663],"\u02fd\u0247\u00f8\u02fdcry\u02fd;((\u02fd":[-1.5715502500534058,1.4939056634902954],"\u02fd\u0247\u00f8\u02fdsmile\u02fd>:))\u02fd":[-0.5827876329421997,1.9541327953338623],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxDDDDD\u02fd":[-2.134732246398926,2.140045166015625],"\u02fd\u0247\u00f8\u02fdskeptical\u02fd>:/\u02fd":[-1.3062422275543213,1.7537859678268433],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:'))\u02fd":[-0.640549898147583,2.3838634490966797],"\u02fd\u0247\u00f8\u02fdsealed\u02fd:#\u02fd":[-0.6562011241912842,2.6875298023223877],"\u02fd\u0247\u00f8\u02fdheart\u02fd<333333\u02fd":[0.6451722979545593,2.826545476913452],"\u02fd\u0247\u00f8\u02fdexcited\u02fd(\u30fb\u2200\u30fb)\u02fd":[1.9962959289550781,3.0922086238861084],"\u02fd\u0247\u00f8\u02fdsealed\u02fd=X\u02fd":[-2.3411407470703125,3.3252367973327637],"\u02fd\u0247\u00f8\u02fdbrokenheart\u02fd</33\u02fd":[-0.9090427160263062,2.000361919403076],"\u02fd\u0247\u00f8\u02fdmonkey\u02fd:o)\u02fd":[-0.18268896639347076,3.5748677253723145],"\u02fd\u0247\u00f8\u02fdembarassed\u02fd:$\u02fd":[-1.3582388162612915,2.5378217697143555],"\u02fd\u0247\u00f8\u02fdsurprised\u02fd:OOO\u02fd":[-0.4186478555202484,2.8327720165252686],"\u02fd\u0247\u00f8\u02fdannoyed\u02fd-___-\u02fd":[-1.6270910501480103,3.0624186992645264],"\u02fd\u0247\u00f8\u02fdsurprised\u02fdo_0\u02fd":[-2.2163267135620117,3.8291983604431152],"\u02fd\u0247\u00f8\u02fdsealed\u02fd=x\u02fd":[-2.6228344440460205,3.0035274028778076],"\u02fd\u0247\u00f8\u02fdsad\u02fd:(((((((\u02fd":[-1.4554853439331055,1.9530376195907593],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxddddd\u02fd":[-2.0589652061462402,2.3678524494171143],"\u02fd\u0247\u00f8\u02fdtongue\u02fd>:P\u02fd":[-2.0026321411132812,2.952202320098877],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdXDDDDDDDD\u02fd":[-2.0571861267089844,2.552642583847046],"\u02fd\u0247\u00f8\u02fdlaugh\u02fd:DDDDDD\u02fd":[-1.339437484741211,2.4916834831237793],"\u02fd\u0247\u00f8\u02fdsurprised\u02fd:oooo\u02fd":[-0.3434126675128937,1.4085990190505981],"\u02fd\u0247\u00f8\u02fdsad\u02fd:cc\u02fd":[-1.3030807971954346,2.8564507961273193],"\u02fd\u0247\u00f8\u02fdneutral\u02fd:||\u02fd":[-1.5512069463729858,3.133975028991699],"\u02fd\u0247\u00f8\u02fdlaugh\u02fdxdddddd\u02fd":[-1.8383041620254517,2.8375585079193115],"\u02fd\u0247\u00f8\u02fdsad\u02fd:[[\u02fd":[-1.1043236255645752,3.1161937713623047]}
